Entanglement for any definition of two subsystems

The notion of entanglement of quantum states is usually defined with respect to a fixed bipartition. Indeed, a global basis change can always map an entangled state to a separable one. The situation is however different when considering a set of states. In this work we define the notion of an "absolutely entangled set" of quantum states: for any possible choice of global basis, at least one of the states in the set is entangled. Hence, for all bipartitions, i.e. any possible definition of the subsystems, the set features entanglement. We present a minimum example of this phenomenon, with a set of four states in $\mathbb{C}^4 = \mathbb{C}^2 \otimes \mathbb{C}^2$. Moreover, we propose a quantitative measure for absolute set entanglement. To lower-bound this quantity, we develop a method based on polynomial optimization to perform convex optimization over unitaries, which is of independent interest.

==> submission.txt <==
%%%%%%%%%%%%%%%%%%%%%%%  Cover letter %%%%%%%%%%%%%%%%%%%%%%%%
Dear Editors, 

We are submitting this manuscript titled "Entanglement for any definition of two subsystems" for Physical Review Letters. 

This work introduce a new topic into entanglement theory. The notion of entanglement of quantum states is usually defined with respect to a fixed bipartition, a global basis change can always map an entangled state to a separable one. The situation is however different when considering a set of states. In this work we define the notion of an ``absolutely entangled set'' of quantum states: for any possible choice of global basis, at least one of the states in the set is entangled. Hence, for all bipartitions, i.e. any possible definition of the subsystems, the set features entanglement. As case studies, we present a minimum example of a set of four states in four dimensional Hilbert space, proving analytically that no unitary will make all four states separable. With a proposed quantitative measure for absolute set entanglement, we bound this quantity from above and below for a one parameter class; We also numerically searched for a candidate maximally absolute entangled set, and showed it is robust against white noise.

We believe that our manuscript will suit PRL, for the following:
Firstly, entanglement being one of the most intriguing features of quantum mechanics, a fresh look at it appeals to a broad audience. Secondly, this notion of absolute set entanglement being conceptually different from entanglement of states, could potentially open up a new line of research. The simplest scenario studied here already showed some rich structures. Moreover, it may lead to generalization of other properties defined for a single object to a collection of objects. Lastly, to lower-bound this quantity, we develop a method based on polynomial optimization to perform convex optimization over unitaries, which could be a useful tool for other problems.

We appreciate your time and dedication. Look forward to hearing from you soon.

Regards,
On behalf of the authors,
Yu Cai




%%%%%%%%%%%%%%%%%%%%%%%  100 word summary %%%%%%%%%%%%%%%%%%%%%%%%
Entanglement is usually defined with respect to a fixed (bi-)partition of the system. In this work, we propose the notion of an ``absolutely entangled set'' of quantum states: for any possible choice of global basis, at least one of the states in the set is entangled. Hence, for any possible definition of the subsystems, the set features entanglement. We present a first minimal example of sets of states featuring absolute set entanglement. A quantification of this property was introduced and applied to case studies. The introduced numerical technique to perform convex optimization over unitaries might be of independent interest.

